Photothermal effects in small gold nanorod aggregates for therapeutic applications

Proximity of the metal nanoparticles enhance the plasmonic coupling and shifts the resonance. This article presents a numerical study of the photothermal effect in aggregates of small gold nanorods considering the ordered as well as random aggregates. In the ordered aggregates, there is lateral coupling which causes blueshifts in the plasmonic resonance, while in the random aggregates there are redshifts in the plasmonic resonance. The plasmon response of latter could be tailored up to the second infrared biological therapeutic window. It has been observed that the aggregates show higher absorption power and therefore, higher temperature rise compared to the single gold nanorod or monodispersive nanorods. The absorption resonance peak position of the random aggregate depends on the incident and polarization angles of the incident light. The aggregation of the nanoparticles often inherently occurs in the biological medium which affects the photothermal process. This study helps to understand the photothermal heating of nanoparticle aggregates and the use of the optimal light source concerning the absorption peak of the aggregates suspension for therapeutic uses.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

